FRAME VR: Facial-Reaction-Adaptive Movie Engine in VR

A face-tracking headset already measures facial movement while a person watches, so a film could respond to its viewer without asking. We present FRAME VR, a face-responsive film system that runs entirely on a standalone virtual reality headset. At each cut, a per-viewer rule compares the viewer's nose wrinkling and upper-lip raising with their own resting face and chooses the next scene from those not yet shown. A compact expression model runs concurrently with playback and logs its predictions. With 36 viewers and three films, the next scene moved in the requested direction, as judged by pilot disgust ratings, on 36 of 51 choices with a usable reading (71%), or 36 of 108 choices overall (33%). Of the remaining choices, 57 followed the preset order because no reading was usable, and 15 had a reading but did not meet the request. Most viewers did not report noticing a response. Only 4 of the 35 respondents thought any film had responded to them, while 25 were unsure and 6 said no. We also present a scene check that filmmakers can run before any viewer sees the film. It shows how one responsive cut can use up the time needed to read the next reaction or the last gentler scene. After adjusting for film and presentation position, the comparison of whether the intensity suited viewers was inconclusive. We draw five lessons for filmmakers: give the story a stable opening and ending, leave time to read the viewer after each cut, save a scene for the next request, check what played and ask what viewers understood, and ask what viewers want as well as what they feel.

==> TEMPLATE_NOTICES.txt <==
vgtc.cls
`vgtc' LaTeX class.
THIS FILE MAY NOT BE MODIFIED WITHOUT THE EXPRESS APPROVAL
OF THE VGTC PUBLICATIONS CHAIR (submissions@vgtc.org).

Changelog:
- modifications by Dominik Moritz on 2026/06/26
- Spell out reference names.
- modifications by Matthew Brehmer on 2024/02/12
- ACM CCS keywords replaced with index terms, so as to be consistent with full papers
- added cleveref package and instructions for use, rather than using autoref (mirrorring full paper template)
- added Supplemental Materials and Figure Credits sections at the end.
- added supplemental materials instructions and goals, an example project
on OSF.
- added figure credits for CypressView.
- replaced paper count figure with newly-made ones.
- changed cross references to point to the top of the target float, rather than the caption.
- added blue hyperlink coloring, now that electronic has long been the default.
- removed sample.pdf & sample.eps.
- removed Google Scholar fields from template.bib.
- modifications by Cagatay Turkay and Soumya Dutta on 2019/09/11
- modified the preprint article style to contain the IEEE copyright notices to produce IEEE compliant OA preprints.
- included two different statements for journal and conference papers
- added a new command \ieeedoi for authors to set IEEE generated DOIs on their preprints
- added comments on the template.tex for preprint guidance
- modifications by Tobias Isenberg on 2017/07/05
- updated the instructions for author footer in template.tex for the journal template
- modifications by Tobias Isenberg on 2017/06/14
- improved handling of marginpars for conference style, added examples for both styles
- modifications by Tobias Isenberg on 2017/06/13
- updated link to ACM CCS in conference template tex
- transitioned to the updated 2012 system to be used with \CCScatTwelve (1998 still possible)
- updated CCS examples in conference template tex
- added statement in journal template tex to leave the copyright block untouched
- updated the DOI links in the bst files to use shorter https version
- modifications by Filip Sadlo/Tobias Isenberg on 2017/03/16
- revived latex mode (as opposed to pdflatex) by disabling \let\ifpdf\relax
- note that packages that define \ifpdf (and thus lead to already defined
\ifpdf) are obsolete and should be changed to use ifpdf package instead
- added a comment to the actual tex template for those with compilation errors
- modifications by Tobias Isenberg on 2016/07/19
- fixed a bug in the hyperref data (missing comma, thanks to Christian
Tominski)
- adjusted behavior for when \vgtccategory{} is not set in review mode (print
out "n/a")
- added switch to print out paper type in review mode if desired in review
mode, does not print anything if not used
- added teaser width computation, limited the entire teaser to the width of
the abstract
- fixes to the bibTeX templates for how addresses in proceedings are used,
now similar to inproceeding
- fixes to the bibTeX templates for dois with more than one dash in them
- fixes to the bibTeX templates: dois are now linked with https if only the
pure doi was given
- fixed caption behavior for tables due to caption expected above the table
- modifications by Filip Sadlo on 2016/03/16
- replaced \pdfoutput mechanism by \ifpdf because \pdfoutput was
always detecting pdf output mode on current texlive installations
- The modification follows the current version of egpubl.cls
- modifications by Tobias Isenberg on 2016/03/24
- improved marginpar
- modifications by Tobias Isenberg on 2015/03/24
- better compilation for pdfLaTeX
- electronic option is now mandatory
- hyperref settings redone, information automatically used for pdf information
- microtype
- some suggestions for style use
- alternative bst files with DOI printing and hyperlinking
- modifications by Meghan Haley on 2011/03/10
- manuscript received dates changed for 2011 journal style
- modifications by Steven Bergner on 2009/03/28
- revived teaser feature
- added captionmargin to align teaser caption with abstract width
- modifications by Meghan Haley on 2006/07/20
- manuscript received changed to 31 March for journal style
- modifications by Steven Bergner on 2006/06/28
- made review and preprint work for journal style
- leveraged \firstsection{..} title above double column text
- included diamond line (currently by loading .eps file)
- adjusted headlines and footer (special on first page, with copyrighttext)
- modifications by Steven Bergner on 2006/05/21
- included 'electronic' option using method from egpubl.cls (c)by D.Fellner
- included double column (full width) abstract/keywords/index terms,
which can be toggled by (ex/in)clusion of 'journal' document option
note: abstract is now a command not an environment, see template.tex
- copyrightspace enabled by default with opt. \nocopyrightspace switch
- 'CR categories' now called 'Index Terms'
- adjusted {sub|subsub|}section headline spacing
- adjusted to vgtc naming (from tcvg or acm)
- modification of the acmsiggraph.cls class
- modifications on 2004/04/06 by Torsten Moeller
* many modifications to conform to VGTC standard
- new heading style
- new caption style
- new reference style
- copyrightspace reduced to 0.5in
- borrows *heavily* from Daniel Kartch's 'siggraph' class.
- also uses pieces of 'apalike.sty' and 'authordate1-4.cls'
- version 0.1 2001/06/01 Stephen Spencer (spencer@acm.org)
- version 0.2 2001/10/15 Stephen Spencer
- the "\onlineid" variable works with the "review" mode, placing a
banner across the top of each page "Online Submission ID 'onlineid'
- version 0.3 2002/01/11 Stephen Spencer
- disabled the cover page option.
- version 0.4 2002/01/23 Stephen Spencer
- based on suggestions from James O'Brien, the following changes:
- correction if '\ifcamera' and '\ifcameraelse' commands
- page numbering in both review and preprint modes
have been made.

------------ identification --------------
\NeedsTeXFormat{LaTeX2e}
abbrv-doi-hyperref.bst
BibTeX standard bibliography style `abbrv'
version 0.99a for BibTeX versions 0.99a or later, LaTeX version 2.09.
Copyright (C) 1985, all rights reserved.
Copying of this file is authorized only if either
(1) you make absolutely no changes to your copy, including name, or
(2) if you do make changes, you name it something other than
btxbst.doc, plain.bst, unsrt.bst, alpha.bst, and abbrv.bst.
This restriction helps ensure that all standard styles are identical.
The file btxbst.doc has the documentation for this style.


